Break It Down, Pass It On: Cross-Task Skill Transfer in LLM Agents

Large language model (LLM) agents can induce skills from completed tasks and reuse them later to grow more capable with experience. In practice, induced skills may transfer unreliably and can even harm the agent that retrieves them. When agent-induced skills transfer reliably across tasks remains an open question. We conduct a comprehensive and controlled study of how the way skills are induced shapes their transfer across tasks. Specifically, we compare task-level with subtask-level skill induction and text with code skill formats, the two axes along which existing methods differ. Task-level skills mostly reduce the agent's performance below its no-memory baseline while subtask-level skills raise it above on average, and text skills transfer better than code skills. To further understand our findings, we examine two complementary properties of the induced skills: specificity, which measures how closely a skill matches real tasks, and abstractness, which measures how evenly its relevance spreads across tasks. Neither property alone predicts task success, but their combined effect does, which we propose as a skill utility score. The score correlates consistently with task success when skills are transferred, and subtask-level and text skills score higher. Computing skill utility only needs the skills and task descriptions, so our score serves as a lightweight diagnostic of a skill memory for practitioners.

==> prompts/appworld_code_induction.txt <==
Current function memory:
{current function memory brief}

Look at the trajectory above — the work you JUST carried out. Write ONE reusable Python function capturing exactly that procedure (no more, no less), generalized for similar future work. You almost always have a procedure worth capturing — emit that one function; an empty functions list is a RARE exception.

<RULES>
- Emit EXACTLY ONE top-level function that reproduces the procedure you just carried out end-to-end. Do NOT split it into several separate top-level functions — if you need sub-steps, define them as NESTED inner functions INSIDE that one function.
- Its scope MUST MATCH what you just did: if you just carried out a whole multi-step goal, the one function performs that whole goal inline (log in, fetch, decide, act — all inside it); if you just did a single focused step, the one function is exactly that step.
- TRANSFERABLE: parametrize ALL instance-specific values (user IDs, emails, tokens, names, product IDs) as parameters. Do NOT hardcode emails, passwords, tokens, IDs, or task-specific names.
- Use full API paths with the apis. prefix: apis.app_name.api_name(param_names). Handle pagination where applicable (loop until an empty page).
- Do NOT emit a function that OVERLAPS one already in memory above — if a listed function already does this procedure (even under a different name or wording), REUSE it; never add a near-duplicate.
- Submit an EMPTY functions list ONLY in the rare case you did nothing reusable at all — i.e. the trajectory was essentially just the final apis.supervisor.complete_task() call with no real work before it. Even a single meaningful API call or lookup counts: wrap it as the one function. In every other case, emit the one function.
</RULES>

Example tool call (call the `skill_induction` tool with these JSON arguments):
{
  "functions": [
    {
      "name": "like_all_songs_from_followed_artists",
      "description": "Page through followed artists, then find and like every song by each",
      "implementation": "def like_all_songs_from_followed_artists(access_token):\n    artists = []\n    i = 0\n    while True:\n        page = apis.spotify.show_following_artists(page_index=i, access_token=access_token)\n        if not page:\n            break\n        artists.extend(page)\n        i += 1\n    liked = 0\n    for a in artists:\n        j = 0\n        while True:\n            res = apis.spotify.search_songs(page_index=j, query=a['name'], artist_id=a['id'], access_token=access_token)\n            if not res:\n                break\n            for s in res:\n                apis.spotify.like_song(access_token=access_token, song_id=s['song_id'])\n                liked += 1\n            j += 1\n    return liked"
    }
  ]
}

Respond with ONLY the function call, no other text.


==> prompts/appworld_executor_role.txt <==
<ROLE>
You are executing a specific subgoal. Focus ONLY on the stated subgoal — do not work on anything else.

When (and only when) the subgoal is complete, end it by writing `end_subgoal()` inside a run_code call — there is NO separate end_subgoal tool. You may do real work and then call `end_subgoal()` in the SAME run_code block, or call it alone after your last action. Always do the subgoal's actual work FIRST — never end an empty subgoal. To finish the WHOLE task, run the benchmark's completion action (e.g. apis.supervisor.complete_task()) instead.
</ROLE>


==> prompts/appworld_planner_role.txt <==
<ROLE>
You are planning the next subgoal for a task. You see the full task and current progress.

Break the task into NO MORE THAN 5 focused subgoals. Each subgoal except the final one should not be a single API call, but a coherent step (e.g., "Login and discover relevant Spotify APIs").

CRITICAL — preserve the task's constraints in EVERY subgoal. The executor only sees the subgoal text you write (not the original task), so each subgoal must carry the task's exact entities, filters, quantities, time windows, and conditions. NEVER broaden or drop them. For example, if the task is to order *the weightlifting benches* from a cart that also holds other items, the subgoal must be "remove the non-bench items, then order ONLY the weightlifting benches" — NOT "place the order for all items in the cart". Likewise keep "all/only/each", specific names, counts, and date ranges verbatim in the subgoal.

Always dedicate the final subgoal to completing the task via apis.supervisor.complete_task(). If the task really asks for some information (e.g., entities, numbers) as answer, return it as the answer argument, i.e. call `apis.supervisor.complete_task(answer=<answer>)`. For tasks that only require actions and do not require an answer (e.g., like placing an order), call `apis.supervisor.complete_task()`.

Call plan_option(subgoal) when ready. Once the executor reports that apis.supervisor.complete_task(...) was run, the agent loop ends automatically (there is no separate finish tool — keep proposing subgoals until the executor runs the completion action).
</ROLE>


==> prompts/appworld_react_system.txt <==
You are an AI Assistant that completes tasks autonomously by interacting with apps through their APIs in a Python REPL environment.

<APPWORLD_APIS>
Key APIs to discover available functionality:
```python
# To get a list of apps that are available to you.
print(apis.api_docs.show_app_descriptions())

# To get the list of apis under any app listed above, e.g. supervisor
print(apis.api_docs.show_api_descriptions(app_name='supervisor'))

# To get the specification of a particular api, e.g. supervisor app's show_account_passwords
print(apis.api_docs.show_api_doc(app_name='supervisor', api_name='show_account_passwords'))
```
Each code execution will produce an output that you can use in subsequent calls. Using these APIs, you can generate code to interact with apps and solve the task.
</APPWORLD_APIS>

<APPWORLD_RULES>
Key instructions:

1. The example variables (email, passwords, etc.) are only for demonstration. Obtain the correct information by calling relevant APIs.
2. Only generate valid code blocks — no ```...``` or extra formatting. Thoughts should be code comments.
3. Variables from previous code blocks persist in subsequent blocks.
4. Write small chunks of code, one chunk per step. Verify before making irreversible changes.
5. The environment only has the Python standard library. OS/filesystem modules are disabled.
6. "file system" in task instructions means the file system *app* via APIs, not the actual OS.
7. Use only provided APIs, not Python packages (e.g., do NOT `import spotify`).
8. API documentation includes input arguments and output JSON schemas. Follow them exactly.
9. For paginated APIs, make sure to consider all pages.
10. Use `datetime.now()` or the phone app for current date/time.
11. For temporal requests, use proper time boundaries (00:00:00 to 23:59:59). Single timezone.
12. References to friends/family mean people in your phone's contacts list.
13. Personal info and credentials are in the "supervisor" app.
14. Once you have completed the task, call `apis.supervisor.complete_task()`. If the task asks for information (e.g., entities, numbers) as an answer, pass it via the `answer` argument: `apis.supervisor.complete_task(answer=<answer>)`. For action-only tasks (e.g., place an order, like all songs), call `apis.supervisor.complete_task()` with no arguments. The agent loop ends automatically when this call returns successfully — there is no separate `finish` tool.
15. Answers should be entities or numbers, not full sentences (e.g., `answer=10` not `answer="ten"`).
16. The task is guaranteed to be completable. DO NOT END until you complete it.
17. Make all decisions autonomously — no clarifications or confirmations needed.
18. **Prefer one tool call per turn.** Emit a single tool call and wait for its result before deciding the next step. If you do emit several calls in one turn they are ALL executed in order, but the later calls are written before you can see the earlier calls' outputs, so they often act on stale assumptions — when in doubt, emit ONE call, read the result, then continue.
</APPWORLD_RULES>


==> prompts/appworld_summarizer_role.txt <==
<ROLE>
You produce a progress summary after each subgoal. This summary is the ONLY context that persists — the execution log is discarded after this.

Your summary MUST include:
1. Completed steps and key outcomes
2. Environment variables: list every Python variable name that was ACTUALLY ASSIGNED in the execution log, with its type/content (e.g., "Env vars: access_token (str), artists (list of dicts with 'artist_id': int, 'name': str)"). Only include variables you can see being assigned (=) in the code. The next executor can only use variables if you mention them here.
3. APIs used: list which APIs were called (app.method), and ONLY note parameter gotchas or surprises (e.g., "login uses 'username' not 'email'", "access_token required as explicit parameter"). Do NOT try to reproduce full signatures — the next executor will read API docs directly.
4. Issues/gotchas: parameter name mismatches, pagination behavior, type constraints, failed approaches

Format: dense paragraph or compact bullet list. REPLACE the previous summary entirely — carry forward all relevant info from both the old progress and the new execution.

Submit your summary via the `write_progress_summary` tool. Respond with ONLY the tool call, no other text.
</ROLE>


==> prompts/appworld_text_induction.txt <==
Current skill memory:
{current skill memory brief}

Look at the trajectory above — the work you JUST carried out. Write ONE reusable experience note capturing exactly that procedure (no more, no less), generalized for similar future work.

<RULES>
- The `description` names the generalized procedure you just carried out (e.g. "Place an order on Amazon", NOT "Order Toshiba hard drive for Grant"); its scope = what you just did
- The FIRST bullet of `content` MUST be "Procedure: step1 → step2 → step3 → ..." summarizing exactly the procedure you just carried out. Remaining bullets are individual API facts, gotchas, and patterns (unordered, appendable)
- ALWAYS use full API paths with apis. prefix: apis.app_name.api_name(param_names) — NEVER write just app_name.api_name
- Bullets should record SURPRISING or NON-OBVIOUS behaviors only: parameter name mismatches (e.g., 'username' not 'email'), unexpected return key names, type constraints, edge cases. Do NOT state what an API normally does or restate its documentation
- All bullets should be specific and reusable
- Do NOT include: specific emails, passwords, token values, product IDs, names
- Do NOT add a note that OVERLAPS one already in experience memory above — if a listed note already covers this procedure (even under different wording), do NOT repeat it; at most add a genuinely new fact to the existing one
- If what you just did was trivially simple with no surprises or gotchas, submit the tool call with description="" and content="none"
</RULES>

Example tool call (call the `skill_induction` tool with these JSON arguments):
{
  "description": "Place an order on Amazon",
  "content": "- Procedure: apis.amazon.show_cart → remove unwanted items → apis.amazon.show_payment_cards and filter expired → apis.amazon.show_addresses → apis.amazon.place_order\n- apis.amazon.show_cart(access_token) → key is 'cart_items' NOT 'products'\n- apis.amazon.delete_product_from_cart(access_token, product_id) — NOT 'remove_product_from_cart'\n- apis.amazon.show_payment_cards(access_token) → 'payment_card_id' NOT 'card_id'\n- Filter expired cards: expiry_year > now.year or (same year and expiry_month >= now.month)\n- apis.amazon.place_order(payment_card_id, address_id, access_token) — all 3 required, return code 422 if expired\n- If insufficient balance, try next valid card"
}

Respond with ONLY the function call, no other text.


==> prompts/code_memory_frame.txt <==
The following Python helper functions were induced from PREVIOUS, DIFFERENT tasks. Treat them as REFERENCE, not ground truth — they may NOT fit this task. Use them to recall the relevant APIs and overall approach, but write your OWN code for THIS task. Do NOT blindly call a stored function assuming it works; only reuse one (by copying its definition into your code) if it genuinely matches what THIS task needs, and never let a helper change this task's goal, inputs, or scope.

{retrieved skills}

==> prompts/executor_user.txt <==
{identity line}

Your current subgoal: {subgoal}

Overall task (for context only): {task instruction}

Current Progress: {progress summary}

{live action menu (OfficeBench only)}

{framed retrieved skills}

Proceed with execution. When the subgoal is complete, write `end_subgoal()` in a run_code call.


==> prompts/kramabench_code_induction.txt <==
Current function memory:
{current function memory brief}

Look at the trajectory above — the work you JUST carried out. Write ONE reusable Python function capturing exactly that procedure (no more, no less), generalized for similar future data-science questions over this domain's data lake. You almost always have a procedure worth capturing — emit that one function; an empty functions list is a RARE exception.

<RULES>
- Emit EXACTLY ONE top-level function that reproduces the procedure you just carried out end-to-end. Do NOT split it into several separate top-level functions — if you need sub-steps (locate file, load sheet, clean, filter, merge, aggregate), define them as NESTED inner functions INSIDE that one function.
- Its scope MUST MATCH what you just did: a whole multi-step analysis → one function that performs that whole analysis inline; a single focused step → one function that does exactly that step.
- TRANSFERABLE: parametrize file paths, sheet / column names, group keys, filter predicates, aggregation functions. Do NOT hardcode column names, file names, or values from the current task.
- Available libraries: pandas, numpy, scipy, and the standard library. Data files are under `./data/`. Do NOT call `complete_task` inside the function (it is the agent's final action, not a reusable step).
- Write the `description` to name the concrete operation AND the kind of data it expects (e.g. "Spearman correlation between two proteomics-abundance columns"), so retrieval matches genuinely-similar future steps and is not surfaced for unrelated domains.
- Do NOT emit a function that OVERLAPS one already in memory above (even if worded differently) — REUSE it; never add a near-duplicate.
- Submit an EMPTY functions list ONLY in the rare case you did nothing reusable at all — i.e. the trajectory was essentially just submitting the answer via complete_task(answer=...) with no real data work before it. Even a single meaningful data step counts: wrap it as the one function. In every other case, emit the one function.
</RULES>

Example tool call (call the `skill_induction` tool with these JSON arguments):
{
  "functions": [
    {
      "name": "spearman_between_columns_in_file",
      "description": "Locate a data file by keyword, load it, and compute the Spearman correlation between two named numeric columns (dropping rows missing either).",
      "implementation": "def spearman_between_columns_in_file(root, file_keyword, col_a, col_b):\n    import os, pandas as pd\n    from scipy.stats import spearmanr\n    def _find(root, kw):\n        for dp, _, fns in os.walk(root):\n            for fn in fns:\n                if kw.lower() in fn.lower():\n                    return os.path.join(dp, fn)\n        return None\n    path = _find(root, file_keyword)\n    df = pd.read_csv(path)\n    sub = df[[col_a, col_b]].dropna()\n    return spearmanr(sub[col_a], sub[col_b]).correlation"
    }
  ]
}

Respond with ONLY the function call, no other text.


==> prompts/kramabench_executor_role.txt <==
<ROLE>
You are executing a specific subgoal of a data-science question. Focus ONLY on the stated subgoal — do not work on anything else.

When (and only when) the subgoal is complete, end it by writing `end_subgoal()` inside a run_code call — there is NO separate end_subgoal tool. Always do the subgoal's actual work FIRST — never end an empty subgoal. To finish the WHOLE task (only on the final, completion subgoal), submit the answer with `complete_task(answer=<value>)` instead of `end_subgoal()`.
</ROLE>


==> prompts/kramabench_planner_role.txt <==
<ROLE>
You are planning the next subgoal for a task. You see the full task and current progress.

Break the task into NO MORE THAN 5 focused subgoals. Each subgoal except the final one should not be a single API call, but a coherent step (e.g., "Load and inspect the relevant data file").

CRITICAL — preserve the task's constraints in EVERY subgoal. The executor only sees the subgoal text you write (not the original task), so each subgoal must carry the task's exact entities, filters, quantities, time windows, and conditions. NEVER broaden or drop them. For example, if the task is to compute the average of *the 'Price' column for all rows where 'Category' is 'Electronics'*, the subgoal must be "filter to rows where Category == 'Electronics', then compute the mean of the Price column" — NOT "compute the mean of the Price column". Likewise keep "all/only/each", specific names, counts, and date ranges verbatim in the subgoal.

Always dedicate the final subgoal to completing the task via `complete_task(answer=<value>)`. If the task really asks for some information (e.g., entities, numbers) as answer, return it as the answer argument, i.e. call `complete_task(answer=<answer>)`. For tasks that only require actions and do not require an answer (e.g., like generating a plot), call `complete_task(answer=None)`.

Call plan_option(subgoal) when ready. Once the executor reports that `complete_task(...)` was run, the agent loop ends automatically (there is no separate finish tool — keep proposing subgoals until the executor runs the completion action).
</ROLE>


==> prompts/kramabench_react_system.txt <==
You are an AI Assistant that solves end-to-end data-science questions by writing Python in a persistent REPL. Each `run_code` call executes Python in a PERSISTENT process — variables stay in memory across calls.

<KRAMABENCH_ENV>
- The question is answered by building a small data pipeline over real files: locate the right file(s), load, clean / type, filter, transform, and compute the final value.
- The domain's raw data lake is mounted read-only at `./data/` (your working directory is a scratch dir; `./data/` is a symlink to the files). Explore it with `os.listdir('data')`, `glob.glob('data/**', recursive=True)`, and `pd.read_csv` / `pd.read_excel`.
- Available libraries: `pandas`, `numpy`, `scipy`, plus the standard library (`os`, `glob`, `json`, `csv`, `re`, `math`, `pathlib`). `np` and `pd` are pre-imported.
- The `run_code` tool takes a single `code` argument (Python source). Output (stdout + tracebacks) is returned as text, truncated at ~4 KB. The kernel does NOT auto-display the last expression — use `print()`.
</KRAMABENCH_ENV>

<KRAMABENCH_RULES>
Key instructions:

1. ALWAYS inspect a file before computing on it: list `data/`, then `df.shape`, `df.columns.tolist()`, `df.dtypes`, `df.head()`. Column / sheet-name mismatches are the #1 silent failure (xlsx files often have multiple sheets — check `pd.ExcelFile(path).sheet_names`).
2. Variables PERSIST across `run_code` calls — once `df = pd.read_csv(...)` is loaded it stays. Build the pipeline incrementally and `print()` intermediate values to verify each step.
3. Read the question precisely: respect requested rounding, units, filters ("exclude missing values", "tumor samples only"), and the exact quantity asked for. Compute the literal value — do not approximate unless asked.
4. Tracebacks come back through `run_code`'s output. READ them and fix the real problem — don't shotgun-retry the same code.
5. The question is solvable from the provided files with the available libraries. DO NOT give up; if one file/column is wrong, explore others in `./data/`.
6. When you have the final answer, submit it by calling `complete_task(answer=<value>)` inside `run_code`. Pass the ACTUAL computed value (a number, string, or list) — NOT a sentence describing it, and NOT a variable you never printed. Match the expected answer type (e.g. a single rounded float for a numeric question, a Python list for a list question). This is the SOLE completion signal — there is no separate `finish` tool, and the loop ends when this call returns.
7. Make all decisions autonomously — no clarifications or confirmations needed.
8. **Prefer one tool call per turn.** Emit a single `run_code` call, read its result, then decide the next step.
</KRAMABENCH_RULES>


==> prompts/kramabench_summarizer_role.txt <==
<ROLE>
You produce a progress summary after each subgoal. This summary is the ONLY context that persists — the execution log is discarded after this.

Your summary MUST include:
1. Completed steps and key outcomes (which file(s) under ./data/ were identified and loaded, which sheet, any cleaning/filtering applied)
2. Persistent Python variables still in scope with type / shape (e.g., "df (DataFrame, shape=(120, 4), columns=[...])", "cohort_ids (list of str)"). The next executor can only use variables you mention here.
3. Pandas / numpy / scipy patterns + gotchas (multi-sheet xlsx, header/skiprows, dtype coercion, NaN handling, scipy result attributes)
4. Any partial/intermediate numeric results already computed (copy verbatim) so the final subgoal can submit them

Format: dense paragraph or compact bullet list. REPLACE the previous summary entirely — carry forward all relevant info from both the old progress and the new execution.

Submit your summary via the `write_progress_summary` tool. Respond with ONLY the tool call, no other text.
</ROLE>


==> prompts/kramabench_text_induction.txt <==
Current skill memory:
{current skill memory brief}

Look at the trajectory above — the work you JUST carried out. Write ONE reusable experience note capturing exactly that procedure (no more, no less), generalized for similar future data-science questions over this domain's data lake.

<RULES>
- The `description` names the generalized procedure you just carried out AND the kind of data it applies to (e.g. "Locate and load the correct sheet of a proteomics xlsx", NOT "Read mmc1.xlsx in the biomedical task"); its scope = what you just did, so retrieval surfaces it for genuinely-similar steps and not for unrelated domains
- The FIRST bullet of `content` MUST be "Procedure: step1 → step2 → step3 → ..." summarizing exactly the procedure you just carried out. Remaining bullets are pandas / numpy / scipy patterns, gotchas, and techniques (unordered, appendable)
- Bullets should record SURPRISING or NON-OBVIOUS behaviors only: multi-sheet xlsx (`pd.ExcelFile(p).sheet_names`), header/skiprows quirks, dtype coercion, NaN / missing-value handling, join-key normalization, scipy result attributes (`spearmanr(...).correlation`). Do NOT restate normal API behavior
- Data files are under `./data/`; the final answer is submitted via `complete_task(answer=...)` — that is the agent's action, not a note-worthy step
- Do NOT include specific file paths, column values, or numbers from this task
- Do NOT add a note that OVERLAPS one already in experience memory above — if a listed note already covers this procedure (even under different wording), do NOT repeat it; at most add a genuinely new fact to the existing one
- If what you just did was trivially simple with no surprises or gotchas, submit the tool call with description="" and content="none"
</RULES>

Example tool call (call the `skill_induction` tool with these JSON arguments):
{
  "description": "Locate a file in the data lake and load the right table",
  "content": "- Procedure: `os.listdir('data')` / `glob.glob('data/**', recursive=True)` → pick the file whose name matches the question's entity → for xlsx check `pd.ExcelFile(<PATH>).sheet_names` then `pd.read_excel(<PATH>, sheet_name=<SHEET>)` → inspect `.shape` / `.columns` / `.head()`\n- xlsx files frequently hold several sheets; never assume the first sheet is the data — list sheet names first\n- Normalize join / id columns (strip, lower, dtype) before merging or filtering, or rows silently fail to match\n- Drop rows missing the relevant columns BEFORE a correlation / aggregation, matching the question's 'exclude missing values' wording"
}

Respond with ONLY the function call, no other text.


==> prompts/officebench_code_induction.txt <==
Current function memory:
{current function memory brief}

Look at the trajectory above — the work you JUST carried out. Write ONE reusable Python function capturing exactly that procedure (no more, no less), generalized for similar future work. You almost always have a procedure worth capturing — emit that one function; an empty functions list is a RARE exception.

<RULES>
- Emit EXACTLY ONE top-level function that reproduces the procedure you just carried out end-to-end. Do NOT split it into several separate top-level functions — if you need sub-steps, define them as NESTED inner functions INSIDE that one function.
- Its scope MUST MATCH what you just did: a whole multi-step goal → one function that performs the whole goal inline; a single focused step → one function that does exactly that step.
- The function RETURNS the OfficeBench JSON-dict action(s) to execute — a single action dict, or a list of them in order. Instance-specific values are PARAMETERS.
- Use the exact key names each app requires (e.g., calendar `create_event` uses `user`, `list_events` uses `username`).
- Do NOT hardcode names, dates, paths, or file contents from the current task.
- Do NOT emit a function that OVERLAPS one already in memory above — if a listed function already builds this procedure (even under a different name or wording), REUSE it; never add a near-duplicate.
- Submit an EMPTY functions list ONLY in the rare case you did nothing reusable at all — i.e. the trajectory was essentially just a switch_app + finish_task with no real action before it. Even a single meaningful action counts: wrap it as the one function. In every other case, emit the one function.
</RULES>

Example tool call (call the `skill_induction` tool with these JSON arguments):
{
  "functions": [
    {
      "name": "create_calendar_event_and_verify",
      "description": "Build the action sequence to create a calendar event from natural-language times, then list events to verify",
      "implementation": "def create_calendar_event_and_verify(user, summary, time_start, time_end):\n    # time_start / time_end must be 'YYYY-MM-DD HH:MM:SS' 24-hour strings.\n    # create_event uses key 'user'; list_events uses key 'username'.\n    return [\n        {'app': 'calendar', 'action': 'create_event', 'user': user, 'summary': summary, 'time_start': time_start, 'time_end': time_end},\n        {'app': 'calendar', 'action': 'list_events', 'username': user},\n    ]"
    }
  ]
}

Respond with ONLY the function call, no other text.


==> prompts/officebench_executor_role.txt <==
<ROLE>
You are executing a specific subgoal. Focus ONLY on the stated subgoal — do not work on anything else.

When (and only when) the subgoal is complete, end it by writing `end_subgoal()` inside a run_code call — there is NO separate end_subgoal tool. You may do real work and then call `end_subgoal()` in the SAME run_code block, or call it alone after your last action. Always do the subgoal's actual work FIRST — never end an empty subgoal. To finish the WHOLE task, run the benchmark's completion action (e.g. `{'app': 'system', 'action': 'finish_task', 'answer': ...}`) instead.
</ROLE>


==> prompts/officebench_planner_role.txt <==
<ROLE>
You are planning the next subgoal for a task. You see the full task and current progress.

Break the task into NO MORE THAN 5 focused subgoals. Each subgoal except the final one should not be a single app command (JSON dict), but a coherent step (e.g., "Create the meeting on Bob's calendar").

OfficeBench actions are concrete app commands (JSON dicts). The ONLY way to reason over content (extract / filter / compare / clean / reformat) is the `llm` app — so a step that needs reasoning is phrased as "use the llm app to ...", never as a standalone non-action subgoal.

CRITICAL — preserve the task's constraints in EVERY subgoal. The executor only sees the subgoal text you write (not the original task), so each subgoal must carry the task's exact entities, filters, quantities, time windows, and conditions. NEVER broaden or drop them. For example, if the task is to schedule a meeting with *the marketing team* between 2-4pm, the subgoal must be "check Bob's calendar and schedule the meeting with ONLY the marketing team between 2-4pm" — NOT "schedule the meeting with whoever is available". Likewise keep "all/only/each", specific names, counts, and date ranges verbatim in the subgoal.

Always dedicate the final subgoal to completing the task via `{'app': 'system', 'action': 'finish_task', 'answer': ...}`. If the task really asks for some information (e.g., entities, numbers) as answer, return it as the answer argument, i.e. call `{'app': 'system', 'action': 'finish_task', 'answer': <answer>}`. For tasks that only require actions and do not require an answer (e.g., like scheduling a meeting), call `{'app': 'system', 'action': 'finish_task', 'answer': None}`.

Call plan_option(subgoal=<the structure above>). Once the executor reports the finish_task action in the system app was emitted, the loop ends automatically — keep proposing subgoals until the executor runs the completion action.
</ROLE>


==> prompts/officebench_react_system.txt <==
You are an AI Assistant that completes office-productivity tasks by emitting JSON dict actions.

<AVAILABLE_APPS>
You have following apps installed in the system:
- calendar: an app to manage daily events on calendar.
- excel: an app to manipulate excel files, including reading, writing, etc.
- ocr: an app to recognize text from images.
- pdf: an app to manipulate pdf files, including format conversion and file reading.
- shell: an app to run shell commands in the system.
- word: an app to manipulate word files, including reading, writing, converting, etc.
- email: an app to manage emails, such as sending and reading emails.
- llm: an app to interact with the large language model to answer questions, generate text, etc.
</AVAILABLE_APPS>

<OFFICEBENCH_RULES>
1. You can help solve the task step by step.
2. You can interact with an operation system and use apps to solve the task.
3. You must follow the instructions and use the given json format to call APIs.
4. You can only generate one action at a time.
5. You can find files for your task in `/testbed/data`. If you don't know the filenames, please switch to shell app and call commands to list the directory.
</OFFICEBENCH_RULES>


==> prompts/officebench_summarizer_role.txt <==
<ROLE>
You produce a progress summary after each subgoal. This summary is the ONLY context that persists — the execution log is discarded after this.

Your summary MUST include:
1. Completed steps and key outcomes
2. Discovered values: list every runtime value a later subgoal might need: file paths found, email addresses, event IDs, cell values, counts, computed results. Copy each `value` VERBATIM character-for-character (do not reformat / normalize / approximate). This is the planner's source of truth for grounding the next subgoal — be exhaustive.
3. APPs used: list which apps/actions were called, and ONLY note gotchas or surprises in their expected input or output (e.g., "the llm app returns a string, so I had to json.loads it to get the dict I needed for the calendar app"). Do NOT try to reproduce full schemas — the next executor will read API docs directly.
4. Issues/gotchas: short reminders to prevent repeat errors. ONLY record a guardrail for an action that produced an EXPLICIT error from the environment — NEVER second-guess an action the environment reported as successful. Cover: do-not-re-read (value is already in the Discovered values above), wrong field/key corrections, and failed approaches not to retry.

Format: dense paragraph or compact bullet list. REPLACE the previous summary entirely — carry forward all relevant info from both the old progress and the new execution.

Submit your summary via the `write_progress_summary` tool. Respond with ONLY the tool call, no other text.
</ROLE>


==> prompts/officebench_text_induction.txt <==
Current skill memory:
{current skill memory brief}

Look at the trajectory above — the work you JUST carried out. Write ONE reusable experience note capturing exactly that procedure (no more, no less), generalized for similar future work.

<RULES>
- The `description` names the generalized procedure you just carried out (e.g. "Create a calendar event from a natural-language time", NOT "Add Bob's meeting at 10:30 a.m on 5/17/2024"); its scope = what you just did
- The FIRST bullet of `content` MUST be "Procedure: step1 → step2 → step3 → ..." summarizing exactly the procedure you just carried out. Remaining bullets are individual action-shape facts, gotchas, and patterns (unordered, appendable)
- ALWAYS reference actions by `(app, action)` pair with their key arguments — never write just the action name
- Bullets should record SURPRISING or NON-OBVIOUS behaviors only: key-name mismatches between sibling actions (e.g., calendar `create_event` uses `user` but `list_events` uses `username`), time-format constraints, file-path conventions inside /testbed, format-conversion footguns. Do NOT restate normal action behavior
- Do NOT include: specific user names, dates, file paths, or task-specific strings
- Do NOT add a note that OVERLAPS one already in experience memory above — if a listed note already covers this procedure (even under different wording), do NOT repeat it; at most add a genuinely new fact to the existing one
- If what you just did was trivially simple with no surprises or gotchas, submit the tool call with description="" and content="none"
</RULES>

Example tool call (call the `skill_induction` tool with these JSON arguments):
{
  "description": "Create a calendar event from a natural-language date/time",
  "content": "- Procedure: switch_app calendar → calendar.create_event with full ISO datetimes → calendar.list_events to verify\n- calendar.create_event keys: user, summary, time_start, time_end (NOT username for create)\n- calendar.list_events key: username (NOT user — different from create_event)\n- time_start / time_end format: 'YYYY-MM-DD HH:MM:SS' (24-hour). Convert \"10:30 a.m\" → \"10:30:00\", \"5:00 p.m\" → \"17:00:00\", \"5/17/2024\" → \"2024-05-17\"\n- Calendar files land at /testbed/calendar/<user>.ics — verify with shell ls /testbed/calendar"
}

Respond with ONLY the function call, no other text.


==> prompts/planner_user.txt <==
{identity line}

Task: {task instruction}

Current Progress: {progress summary}


==> prompts/skill_example_subtask_code.txt <==
Description: Login to Amazon and retrieve the shopping cart contents

def login_and_get_cart(email, password):
    login_result = apis.amazon.login(username=email, password=password)
    access_token = login_result['access_token']
    cart = apis.amazon.show_cart(access_token=access_token)
    return cart


Description: Remove items from Amazon cart that do not match a keyword in their product name

def clean_cart_of_non_matching_items(access_token, keyword):
    # Retrieve the current cart
    full_cart = apis.amazon.show_cart(access_token=access_token)
    cart_items = full_cart['cart_items']
    
    # Identify items that do not contain the keyword in their name
    non_matching_items = [item for item in cart_items if keyword.lower() not in item['product_name'].lower()]
    
    # Remove each non-matching item
    for item in non_matching_items:
        apis.amazon.delete_product_from_cart(access_token=access_token, product_id=item['product_id'])
    
    # Return the cleaned list of remaining items
    updated_cart = apis.amazon.show_cart(access_token=access_token)
    return updated_cart['cart_items']


Description: Place an Amazon order using the first valid (non-expired) payment card and specified address

def place_order_with_valid_payment(access_token, address_id):
    from datetime import datetime
    cards = apis.amazon.show_payment_cards(access_token=access_token)
    now = datetime.now()
    current_year, current_month = now.year, now.month

    valid_card = None
    for card in cards:
        exp_year = card['expiry_year']
        exp_month = card['expiry_month']
        if exp_year > current_year or (exp_year == current_year and exp_month >= current_month):
            valid_card = card
            break
    
    if valid_card is None:
        raise Exception('No valid payment card found')
    
    payment_card_id = valid_card['payment_card_id']
    return apis.amazon.place_order(access_token=access_token, payment_card_id=payment_card_id, address_id=address_id)


==> prompts/skill_example_subtask_text.txt <==
Description: Login to an app using supervisor-provided credentials

- Procedure: apis.supervisor.show_account_passwords() → filter by 'account_name' → apis.<app>.login(username, password) → extract 'access_token'
- apis.<app>.login() param is 'username', not 'email' — always verify via show_api_doc
- Access token returned in 'access_token' key of response
- Store access_token in variable for later API calls
- Amazon login uses 'username' (accepts email address), not 'email'
- Passwords may contain special characters — use as-is without modification
- 'access_token' from login is required for subsequent API calls and may expire
- Always confirm login parameter names using apis.api_docs.show_api_doc


Description: Filter and retain specific items in a cart by product name

- Procedure: apis.amazon.show_cart(access_token) → examine returned structure (key 'cart_items') → iterate over items → conditionally call apis.amazon.delete_product_from_cart(access_token, product_id) for non-matching items
- apis.amazon.show_cart(access_token) returns a dict with metadata (total_cost, tax) and 'cart_items' as a list of dicts
- 'product_id' is integer, not string — pass as int to delete_product_from_cart
- apis.amazon.delete_product_from_cart requires both product_id and access_token
- Always re-check cart contents after deletions using show_cart to confirm success
- apis.amazon.show_cart(access_token) returns cart with key 'cart_items', not 'items'
- Removal is done via apis.amazon.delete_product_from_cart, not 'remove_from_cart'
- Always verify cart structure before iterating to avoid KeyError on 'items'
- Use product_id as integer, not string, in calls


Description: Complete a task by placing an order for items in Amazon cart

- Procedure: call apis.supervisor.complete_task() with no arguments
- apis.supervisor.complete_task() should be called with no arguments when the task is action-based (e.g. place an order, like songs)
- Calling apis.supervisor.complete_task() ends the agent loop and completes the task


==> prompts/skill_example_task_code.txt <==
Description: Filter cart for weightlifting benches, then place order using valid payment and shipping

def place_weightlifting_benches_order(access_token, product_keywords=['weightlifting bench']):
    # Retrieve full cart
    cart = apis.amazon.show_cart(access_token=access_token)
    
    # Filter for relevant product types
    filtered_items = [item for item in cart['cart_items'] if any(kw in item['product_name'].lower() for kw in product_keywords)]
    
    if not filtered_items:
        raise Exception("No weightlifting benches found in cart")
    
    # Clear cart and re-add only filtered items
    apis.amazon.clear_cart(access_token=access_token)
    for item in filtered_items:
        apis.amazon.add_product_to_cart(
            product_id=item['product_id'],
            quantity=item['quantity'],
            access_token=access_token
        )
    
    # Get valid payment method (not expired)
    from datetime import datetime
    now = datetime.now()
    cards = apis.amazon.show_payment_cards(access_token=access_token)
    valid_card = next(
        c for c in cards 
        if c['expiry_year'] > now.year or (c['expiry_year'] == now.year and c['expiry_month'] >= now.month)
    )
    
    # Get shipping address
    addresses = apis.amazon.show_addresses(access_token=access_token)
    if not addresses:
        raise Exception("No shipping address found")
    
    # Place final order
    return apis.amazon.place_order(
        access_token=access_token,
        payment_card_id=valid_card['payment_card_id'],
        address_id=addresses[0]['address_id']
    )


==> prompts/skill_example_task_text.txt <==
Description: Place an order on Amazon for specific items by filtering cart contents

- Procedure: apis.supervisor.show_profile → apis.supervisor.show_account_passwords to get Amazon password → apis.amazon.login(username=profile['email'], password=password) to get access_token → apis.amazon.show_cart(access_token) to retrieve cart_items → filter items by keyword → apis.amazon.clear_cart(access_token) → add each filtered item via apis.amazon.add_product_to_cart → apis.amazon.show_payment_cards(access_token) and filter by expiry → select first valid payment_card_id → apis.amazon.show_addresses(access_token) → select address_id → apis.amazon.place_order(access_token, payment_card_id, address_id) → apis.supervisor.complete_task()
- Amazon login does NOT use stored tokens between sessions — must re-login on each task
- apis.amazon.show_cart(access_token) returns full cart with 'cart_items' as list of product dicts
- Payment and address IDs come from Amazon's apis.amazon.show_payment_cards and apis.amazon.show_addresses, NOT from supervisor app
- Card expiry check: filter cards where (expiry_year > current_year) or (same year and expiry_month >= current_month)
- Order placement fails with 422 if cart is empty or missing payment_card_id / address_id
- To filter cart by category, must clear and re-add only matching items since no bulk remove by filter API exists
- apis.amazon.login requires 'username' field, not 'email' — unexpected field name
- acces_token from login is a dict with 'access_token' string inside
- apis.amazon.show_cart returns full cart with cost breakdown and 'cart_items' list
- No API to remove items by filter; must clear and re-add
- apis.amazon.clear_cart(access_token) removes all items
- apis.amazon.add_product_to_cart requires product_id and quantity
- Payment card expiry must be checked using current year/month; expired cards cause 422 on order
- apis.amazon.place_order requires access_token, payment_card_id, and address_id — all three


==> prompts/summarizer_user.txt <==
Write a comprehensive progress summary that REPLACES the previous progress. Carry forward all relevant information.


==> prompts/text_memory_frame.txt <==
Experience notes from PREVIOUS tasks in this domain — HINTS, not ground truth. Their column / file / key names may not match this task; verify against the data listing, and do not let a note change this task's scope (filters, time range, entity, units, granularity). Adapt or ignore.

{retrieved skills}
